DroidWalker: Generating Reproducible Test Cases via Automatic Exploration of Android Apps

Generating test cases through automatic app exploration is very useful for analyzing and testing Android apps. However, test cases generated by current app-exploration tools are not reproducible, i.e. when the generated test case is re-executed, the app cannot reach the same state as the explored one. As a result, app developers are not able to reproduce the failure or crash reported during the exploration, to conduct regression test after fixing the bug, or to execute the same test in different environments. In this paper, we present DroidWalker, a dynamic-analysis tool to generate reproducible test cases for Android apps. The key design of our tool is a dynamic-adaptive model that can abstract the app state in a proper granularity so every state in the model can be reached afterwards. Given an app under test, DroidWalker first explores the app to build the model. Then developers can select the state in the model to be reproduced. Finally, DroidWalker executes all the generated test cases and the app could reach exactly the same state as the explored one. We apply DroidWalker in three real usage scenarios to demonstrate its practical usage. The video of our tool is at https://youtu.be/ndUD8Gxs800.

==> section/approach.txt <==
% \subsection{Approach Overview}

% We propose a novel hybrid model to achieve high efficient android GUI test.

% First, to solve the state identification problem, a UI structure based identification method is proposed, which builds a UI hierarchical tree combining android views and web elements, and encodes the tree structure into a hash value to distinguish them. Also, to avoid being influenced by trivial UI changes, we adopt a top-down hierarchical structural comparison method to represent UI difference, and set a threshold to differentiate different state.

% Next, to systematically and efficiently extract the model and explore the app, or more specifically, to minimize the restart time without compromising the state coverage, we propose a two-layer stack exploation framework. The lower-level stack contains activity transition, with intents as edges; the upper-level stack contains UI transition, with event as edges. With the help of the stack framework, our approach can solve the backtracking problem and explore the app with minimal restart.


The real app environment 


\begin{figure*}[ht]
\centering
  \includegraphics[width=0.75\textwidth]{./picture/tool}
  \caption{The workflow overview of DroidWalker, which explores the app automatically and generate a model, by which it can reproduce test cases.}~\label{fig:cluster_img}
\end{figure*}

\subsection{State Identification}

As is discussed above, we model the GUI behaviour of an Android app as a finite-state machine. Since our motivation is to test as many app behaviour, idealy the state of the model should represent different app bahaviour in order to increase test efficiency. A straightforward thinking of state extraction is to distinguish by GUI presentation. However, as the amount of GUI of a given app can be infinite, and many different UI states actually represent the same app behaviour, simply using the UI as state identification will expand the model space explosively. For example, the restaurant detail pages with different restaurant names have different UI properties, but they are executed by the same program branch and should be regarded as a same state.

In order to use a more accurate criteria, we propose to use the UI structure to identify state identification criteria. This design is inspired by an empirical fact that regardless of the different assigned parameters, the UI executed by a same app behavior always share the same structure, and different screens always have dramatic structure distinguish. For example, the different restaurant detail pages have the same structure, but the detail page and list page have obvious structural differences.

In Android, all the UI widgets are organized in a hierarchy tree structure. To rapidly compare two UI's structual difference, we design a recursive bottom-up algorithm~\ref{algo:structhash} to encode the structure into a hash value, and use the hash to distinguish different UI's structure. The algorithm is recursive with a view $r$ as input. If $r$ does not have children, the result is only the string hash of $r$'s view tag (Line 2). If $r$ has children (Line 6), then we use the algorithm to calculate all the hash of its children recursively (Lines 8-10). Then, we sort the $r$'s children based on their hash values to ensure the consistency of the structure hash, because a view's children do not keep the same order every time(Line 11). Also, noted that in many cases, there exist a listview of recycleview that contain multiple view with same structure. Under such circumstance, we should only count the item with the same structure hash by once(Line 13). Next, we add each children's hash together with the view tag forming a new string (Line 16), and finally return the string hash (Line 19). When inputing the root view of the tree to the algorithm, we could get a structure hash of the view tree. The hash can be used as an identifier of a UI state.

This recursive structural encoding method can be extended to web elements. Since increasing number of embeded WebViews appear in the android applications, we think it essential to also incoporate WebView into the hierarchical tree(Line 4).

\begin{algorithm}
\small
    \caption{Computing structure hash of view tree.}
    \label{algo:structhash}
    \SetAlgoLined
    \KwIn{View $r$}
    \KwOut{Structure Hash $h$}
        \textbf{function}~TreeHash($r$)\\
        $str \leftarrow r.viewTag$\\
        \If{$r.InstanceOfWebview()$} {
                $r.setChildren \leftarrow r.parseHTML()$\\
        }
        \If{$r.hashChildren()$} {
            $children \leftarrow r.getChildren()$\\
            \ForEach{$c \in children$} {
                $c.hash \leftarrow TreeHash(c)$
            }
            $children \leftarrow SortByHash(r.getChildren())$\\
            \If{$r.InstanceOfListview()$} {
                $children \leftarrow children.unique()$\\
            }
            \ForEach{$c \in children$} {
                $str \leftarrow str + c.hash$
            }
        }
    \Return{$hash(str)$}
\end{algorithm}

Although the assigned hash value can distinguish nodes with different structure, but its fault tolerance is too low, since there exist some special cases where a minor UI change may result in a totally different structual hash value. For example, a notification about the restaurant information update will appear on the top of the UI, which cannot be clicked or triggered any more app behaviour, and thus it shouldn't be considered another state. Therefore, In order to make our approach more scalable, it is necessary to incoporate a structural similarity criteria. Only when a UI 's similarity difference to the previous state is below the pre-difined threshold should we assign a new model state. The algorithm~\ref{algo:diff} accept two arbitrary view node and a threshold as inputs. 

If the two UI nodes share the same hash value, their structure are the same, so similarity equals 1(Line 2). Otherwise, there must be some difference between them, so we enumerate the children of these two nodes, and calculate the similarity of these children(Line 9-17). To reduce the complexity, we will stop traversing if a children pair reach the threshold(Line 12). The similarity is the shared nodes divided by the total nodes(Line 18). 

In this way, the state our tool identified is just appropriate for exploring new program behaviour.


\begin{algorithm}
\small
    \caption{Structual Similarity between two hierarchical UI trees.}
    \label{algo:diff}
    \SetAlgoLined
    \KwIn{View $s$, View $t$, threshold $thd$}
    \KwOut{Structual Similarity $sim$}
        \textbf{function}~Similarity($s$, $t$)\\
        \If{$s.hash = t.hash$} {
            \Return{$1$}\\
        }
        \If{$s.tag \neq t.tag$} {
            \Return{$0$}\\
        }
        $hits \leftarrow 1$\\
        \ForEach{$sc \in s.getChildren()$} {
            \ForEach{$tc \in t.getChildren()$} {
                $tmp \leftarrow Difference($sc$, $tc$)$\\
                \If{$tmp > threshold$} {
                    $hits \leftarrow tmp * tc.count$\\
                    $break$\\
                }
            }
        }
        \Return{$2 * hits / (s.count + c.count)$}
\end{algorithm}



\subsection{Efficient Backtrack}

Since we have a state identification criteria, it is of great need to explore all the app's UI states and build the model effciently, by executing events that have not been previously fired on each observed state, and stop until every avaiable events have been tried. This exploration procedure can be accomplished by a standard depth-first search(DFS), which have been adopted by various model-based testing work. However, all this work face an open challenge on exploring android app, which is to accomplish backtracking step, i.e. returning to the previous state and continue executing the remaining events of that state. The challenge is because android app does not provide a UI-level mechanism to undo a event action, while it only has a Back button which by default will pop the activity stack. Therefore, the back button cannot serve the purpose of returning back to the previous state. 

A common strategy used by various model-based testing work is to restart the app, and start replaying by sending the event trace from the initial state. This strategy can somehow serve the purpose of backtracking, but it faces two major obstacals. The first obstacal is that the android UI may change over time. For example, when the program needs to backtrack to a certain restaurant page, the restaurant list may be updated and the sequence of the target restaurant page in the list may not be the original one. Thus, by restarting and replaying the UI interaction trace, eventually the program may navigate to a totally different restaurant page. The more UI interaction it needs to execute backtrack, the more risk there may be to get to the wrong target. Even if some of the work may reinstall the apk, such risk still exists. The second obstacal is that frequently restart the app will cost dramatic amount of time, which compromises the exploration efficiency. Especially in the circumstance when we use the fined grained UI states, a replay trace may include hundreds of states, and considering a precise UI replay always need to wait for some time for the UI state to stablize.

To achieve the precise backtracking with minimal time cost, we propose to take the advantage of android's intent mechanism. We record the activity intent information in the runtime. Whenever the executor needs backtrack to a previous state, it sends the intent of the target state's activity, and check if the current state is in the stack. If so, the executor will resend the UI traces in order to get the target state.


\begin{algorithm}
\small
    \caption{backTrack}
    \label{algo:back}
    \SetAlgoLined
    \KwIn{Target State $T$, Current State $S$}
        \textbf{function}~backTrack($T$, $S$)\\
        $stack \leftarrow T.UIStack$\\
        \If{$stack.activity \ne getCurrentActivity()$} {
            $SendIntent(stack.intent)$\\
        }
        $S \leftarrow getCurrentState$\\
        \ForEach{$state \in stack.states$} {
            \If{$Similarity(S, state) > threshold$} {
                $stack.ReplayTracesFrom(state)$\\
            }
        }
\end{algorithm}



\begin{algorithm}
\small
    \caption{DFS Explore}
    \label{algo:act}
    \SetAlgoLined
    \KwIn{Application under test $A$, Current State $state$}
        \textbf{function}~explore($A$)\\
        \ForEach{$event \in state.getEventList()$} {
            $execute(event)$\\
            $currentView \leftarrow getCurrentView()$\\
\end{algorithm}

% \begin{algorithm}
% \small
%     \caption{exploreAct}
%     \label{algo:act}
%     \SetAlgoLined
%     \KwIn{Application under test $A$, Current Activity $activity$}
%         \textbf{function}~explore($A$)\\
%         $UIStack \leftarrow exploreUI(A, activity, UIStack)$\\
%         \While{$not UIStack.isEmpty()$}{
%             $newAct \leftarrow A.getCurrentActivity()$\\
%             $exploreAct(A, newAct)$\\
%             $backTrack(A, activity, UIStack.top())$\\
%             $UIStack \leftarrow exploreUI(A, activity, UIStack)$\\
%         }
% \end{algorithm}


% \begin{algorithm}
% \small
%     \caption{exploreUI}
%     \label{algo:ui}
%     \SetAlgoLined
%     \KwIn{Application under test $A$, Current Activity $activity$, Initialzed UI Stack $stack$}
%     \KwOut{UIStack $UIstack$}
%         \textbf{function}~exploreUI($A$, $activity$, $UIstack$)\\

        \While{$not UIstack.isEmpty()$}{
            $TopView \leftarrow UIStack.pop()$\\
            \ForEach{$event \in A.getEventList()$} {
                $execute(event)$\\
                $currentView \leftarrow A.getCurrentView()$\\
                \If{$A.getCurrentActivity() \ne activity$} {
                    \Return{$UIstack$}\\
                }
                \If{$Similarity(CurrentView, TopView) > threshold$} {
                    $backTrack(A, activity, TopView)$\\
                    $UIstack.push(TopView)$\\
                }
                \Else {
                    $UIstack.push(CurrentView)$\\
                    $break$\\
                }
            }
        }

% \end{algorithm}





